The Past, Present, and Future of COVID-19: A Data-Driven Perspective

Epidemics and pandemics have ravaged human life since time. To combat these, novel ideas have always been created and deployed by humanity, with varying degrees of success. At this very moment, the COVID-19 pandemic is the singular global health crisis. Now, perhaps for the first time in human history, almost the whole of humanity is experiencing some form of hardship as a result of one invisible pathogen. This once again entails novel ideas for quick eradication, healing and recovery, whether it is healthcare, banking, travel, education or any other. For efficient policy-making, clear trends of past, present and future are vital for policy-makers. With the global impacts of COVID-19 so severe, equally important is the analysis of correlations between disease spread and various socio-economic and environmental factors. Furthermore, all of these need to be presented in an integrated manner in real-time to facilitate efficient policy making. To address these issues, in this study, we report results on our development and deployment of a web-based integrated real-time operational dashboard as an important decision support system for COVID-19. In our study, we conducted data-driven analysis based on available data from diverse authenticated sources to predict upcoming consequences of the pandemic through rigorous modeling and statistical analyses. We also explored correlations between pandemic spread and important socio-economic and environmental factors. Furthermore, we also present how outcomes of our work can facilitate efficient policy making in this critical hour.

==> affected+food.csv <==
Country_name,population,Overall,Tot_affected

Singapore,5535000,87.4,33860

Ireland,6378000,84.0,24876

US,323947000,83.7,1746019

Switzerland,8341600,83.1,30828

Finland,5491817,82.9,6776

Norway,5223256,82.9,8422

Sweden,9894888,82.7,36476

Canada,36155487,82.4,90909

Netherlands,17019800,82.0,46328

Austria,8725931,81.7,16655

Germany,81770900,81.5,182922

Australia,24117360,81.4,7184

Qatar,2587564,81.2,52907

Denmark,5717014,81.0,11793

Belgium,11319511,80.7,58061

France,66710000,80.4,186923

United Kingdom,65110000,79.1,272607

Israel,8527400,79.0,16987

New Zealand,4697854,78.8,1504

Portugal,10374822,77.8,31946

Japan,126960000,76.5,16673

United Arab Emirates,9856000,76.5,33170

Italy,60665551,75.8,232248

Poland,38437239,75.6,23155

Chile,18191900,75.5,90638

Spain,46438422,75.5,238564

Kuwait,4183658,74.8,25184

Malaysia,31405416,73.8,7732

"Korea, South",50801405,73.6,11441

Saudi Arabia,32248200,73.5,81766

Greece,10858018,73.4,2909

Czechia,10558524,73.1,9196

Uruguay,3480222,72.8,816

Hungary,9823000,72.7,3841

China,1377422166,71.0,84123

Belarus,9498700,70.9,40764

Argentina,43590400,70.8,15419

Romania,19861408,70.2,18982

Brazil,206135893,70.1,465166

Costa Rica,4890379,70.1,1022

Turkey,78741053,69.8,162120

Russia,146599183,69.7,387623

Colombia,48759958,69.4,25406

Mexico,122273473,69.4,84627

Panama,3814672,68.8,12531

Oman,4420133,68.4,9820

Slovakia,5426252,68.3,1520

Kazakhstan,17753200,67.3,9932

South Africa,55653654,67.3,29240

Bahrain,1404900,66.6,10449

Bulgaria,7153784,66.2,2485

Thailand,65327652,65.1,3076

Azerbaijan,9730500,64.8,4989

Vietnam,92700000,64.6,328

Egypt,91290000,64.5,22082

Dominican Republic,10075045,64.2,16531

Botswana,2141206,63.8,35

Peru,31488700,63.3,141779

Ghana,27670174,62.8,7616

Morocco,33337529,62.8,7714

Serbia,7076372,62.8,11354

Indonesia,258705000,62.6,25216

Ecuador,16545799,61.8,38571

Jordan,9531712,61.0,730

Philippines,103279800,61.0,16634

Sri Lanka,20966000,60.8,1558

El Salvador,6520675,60.7,2278

Guatemala,16176133,60.6,4607

Tunisia,11154400,60.1,1071

Algeria,40400000,59.8,9134

Uzbekistan,31576400,59.0,3468

India,1295210000,58.9,173491

Honduras,8576532,58.0,4752

Paraguay,6854536,57.9,917

Bolivia,10985059,57.7,8731

Ukraine,42692393,57.1,22811

Burma,51419420,57.0,207

Pakistan,194125062,56.8,64028

Nepal,28431500,56.4,1212

Mali,18135000,54.4,1226

Senegal,14799859,54.3,3429

Nicaragua,6262703,54.2,759

Bangladesh,161006790,53.2,42844

Cote d'Ivoire,22671331,52.3,2750

Benin,10653654,51.0,224

Kenya,47251000,50.7,1745

Burkina Faso,19034397,50.1,847

Cameroon,22709892,49.9,5436

Niger,20715000,49.6,955

Cambodia,15626444,49.4,124

Ethiopia,92206005,49.2,968

Laos,6492400,49.1,19

Tajikistan,8593600,49.0,3686

Nigeria,186988000,48.4,9302

Rwanda,11553188,48.2,355

Tanzania,55155000,47.6,509

Guinea,12947000,46.7,3656

Uganda,33860700,46.2,329

Sudan,39598700,45.7,4521

Angola,25868000,45.5,81

Zambia,15933883,44.4,1057

Togo,7143000,44.0,428

Haiti,11078033,43.3,1584

Malawi,16832910,42.5,273

Mozambique,26423700,41.4,234

Sierra Leone,7075641,39.0,829

Syria,18564000,38.4,122

Madagascar,22434363,37.9,698

Chad,14497000,36.9,759

Congo (Kinshasa),85026000,35.7,2833

Yemen,27478000,35.6,283

Burundi,10114505,34.3,42

Venezuela,31028700,31.2,1370



==> affected+pollution.csv <==
country name,population,pollution index,Tot_affected

Afghanistan,27657145.0,93.4490653025136,12456.0

Myanmar,51419420.0,92.53704183746515,206.0

Mongolia,3093100.0,92.44535560502578,148.0

Ghana,27670174.0,89.19684409860831,7303.0

Lebanon,5988000.0,88.36626926220396,1161.0

Nigeria,186988000.0,87.6297194464311,8733.0

Vietnam,92700000.0,86.4720630435544,327.0

Monaco,38400.0,86.32945870423184,98.0

Bangladesh,161006790.0,86.21459292694892,38292.0

Egypt,91290000.0,85.64919087791333,19666.0

Nepal,28431500.0,84.77333887605965,886.0

Peru,31488700.0,84.13382022619263,135905.0

China,1377422166.0,80.77382552559084,84106.0

North Macedonia,2058539.0,80.23085214953849,2039.0

Cambodia,15626444.0,79.50276113877284,124.0

Ethiopia,92206005.0,79.19275098710024,731.0

India,1295210000.0,78.86749713922603,158086.0

Iraq,37883543.0,78.8322248702557,5135.0

Azerbaijan,9730500.0,78.11891160501666,4568.0

Dominican Republic,10075045.0,77.9034453414783,15723.0

Jordan,9531712.0,77.78229411739787,720.0

Albania,2886026.0,77.77298699838136,1050.0

Iran,79369900.0,77.44633034157863,141591.0

Malta,425384.0,77.06766067457312,612.0

Kenya,47251000.0,76.5969449877496,1471.0

Kazakhstan,17753200.0,75.14845486067591,9304.0

Thailand,65327652.0,75.06562281276653,3054.0

Zimbabwe,14240168.0,74.60838982698444,132.0

Bolivia,10985059.0,74.59742637121617,7768.0

Philippines,103279800.0,74.281244879218,15049.0

Pakistan,194125062.0,74.25446100187605,59151.0

Venezuela,31028700.0,73.76440958699955,1245.0

Bahrain,1404900.0,71.42876331615305,9692.0

Georgia,3720400.0,71.08706965440389,735.0

Guatemala,16176133.0,70.6496736051879,4145.0

Morocco,33337529.0,70.64057201324914,7601.0

Tunisia,11154400.0,69.52655107746425,1051.0

Jamaica,2723246.0,68.91667721774489,569.0

Kuwait,4183658.0,68.69142825796946,23267.0

Syria,18564000.0,68.42257957559681,121.0

Trinidad And Tobago,1349667.0,68.30736547075179,116.0

Turkey,78741053.0,67.35227940728504,159797.0

Indonesia,258705000.0,66.56102687866961,23851.0

Mexico,122273473.0,66.10374316116359,78023.0

Chile,18191900.0,65.78315558351777,82289.0

Algeria,40400000.0,65.74630623264024,8857.0

Bulgaria,7153784.0,65.3313246278034,2460.0

Saudi Arabia,32248200.0,65.08901814669828,78541.0

Ukraine,42692393.0,65.0818874366921,21905.0

Taiwan,23503349.0,63.350516503536866,441.0

Malaysia,31405416.0,63.17563099128312,7619.0

Panama,3814672.0,63.08894420543304,11728.0

Tanzania,55155000.0,62.93123090734661,509.0

Colombia,48759958.0,62.828611655965396,24104.0

Russia,146599183.0,62.787206277971,370680.0

South Korea,50801405.0,62.48445159817128,11344.0

Bosnia And Herzegovina,3531159.0,62.33095896911351,2435.0

Qatar,2587564.0,61.06373599931371,48947.0

Serbia,7076372.0,60.31774750963411,11275.0

Armenia,2994400.0,60.23288872033907,7774.0

Sri Lanka,20966000.0,59.13778736747811,1469.0

Romania,19861408.0,58.42430912610898,18594.0

South Africa,55653654.0,57.303041989256315,25937.0

Israel,8527400.0,57.246400589869864,16793.0

Ecuador,16545799.0,57.000902915210155,38103.0

Mauritius,1262879.0,55.876747320266645,334.0

Italy,60665551.0,55.63246872384282,231139.0

Brazil,206135893.0,54.97914191505707,411821.0

Poland,38437239.0,54.456332121834365,22473.0

Cyprus,847000.0,53.55117567817274,939.0

Belgium,11319511.0,52.94032924469109,57592.0

Greece,10858018.0,52.54868665163863,2903.0

United Arab Emirates,9856000.0,51.15343561721097,31969.0

Argentina,43590400.0,50.66675626674629,13933.0

Hungary,9823000.0,48.28648665291069,3793.0

Costa Rica,4890379.0,46.96997788091093,984.0

Montenegro,621810.0,45.140026283352995,324.0

Uruguay,3480222.0,44.843633115038394,803.0

Belarus,9498700.0,43.633298950604846,38956.0

France,66710000.0,43.563271166427185,183038.0

United Kingdom,65110000.0,40.556182699154846,268619.0

Czech Republic,10558524.0,40.229909766210376,9086.0

Spain,46438422.0,39.98796832770541,236259.0

Slovakia,5426252.0,39.659241169581776,1515.0

Japan,126960000.0,39.59446345790974,16651.0

Oman,4420133.0,37.74093477351215,8373.0

United States,323947000.0,36.87564709387704,1699176.0

Ireland,6378000.0,33.9922098264066,24803.0

Latvia,1961600.0,33.7346729068835,1057.0

Singapore,5535000.0,33.48362076876569,32876.0

Portugal,10374822.0,30.890736044245557,31292.0

Croatia,4190669.0,30.456540372453894,2244.0

Germany,81770900.0,29.026594694080554,181524.0

Lithuania,2872294.0,28.79537737772181,1647.0

Canada,36155487.0,27.829093441335264,88989.0

Netherlands,17019800.0,27.405370482646862,45970.0

Luxembourg,576200.0,24.27653820148749,4001.0

Slovenia,2064188.0,24.06167077939277,1471.0

Australia,24117360.0,23.461158152093162,7150.0

New Zealand,4697854.0,23.39717981244885,1504.0

Switzerland,8341600.0,22.393362581397653,30776.0

Austria,8725931.0,22.18991596829216,16591.0

Denmark,5717014.0,21.325683421383353,11680.0

Norway,5223256.0,20.346436797282948,8401.0

Estonia,1315944.0,19.805667599554752,1840.0

Sweden,9894888.0,18.08990024875911,35088.0

Iceland,334300.0,16.20970055264105,1805.0

Finland,5491817.0,11.547657810205463,6692.0



==> deathrate+tests.csv <==
Unnamed: 0,Countryname,Population,Totaltests,Deathrate
204,USA,330827597,16757246,5.836071736656788
160,Russia,145928996,10000061,1.1284160124657203
203,UK,67853964,4043686,14.070023818126847
76,Germany,83760156,3952971,4.6956873330091415
100,Italy,60469504,3755279,14.307550549412696
183,Spain,46753197,3556567,9.4946856926804
93,India,1378752175,3483838,2.870465903130422
202,UAE,9879229,2110493,0.7838408200180885
200,Turkey,84254857,1964364,2.7689365901801133
35,Canada,37711800,1593377,7.807361002349255
10,Australia,25472297,1397622,1.4359403317998047
70,France,65260761,1384633,15.36864077929724
154,Peru,32928451,928797,2.891119277184915
209,Venezuela,28442842,897695,0.8289374529012812
95,Iran,83892015,896571,5.234270597540021
163,S. Korea,51265321,885120,2.3592352218908963
156,Poland,37850199,873456,4.5389764629669616
26,Brazil,212422152,871839,6.0602694193685975
18,Belgium,11585114,836879,16.241539070977076
157,Portugal,10199255,795838,4.329180492080386
171,Saudi Arabia,34762153,787465,0.5601350194457354
104,Kazakhstan,18755722,761727,0.3725332259363673
181,South Africa,59238562,680175,2.0896032831737346
54,Denmark,5790388,606574,4.899508323988614
99,Israel,9197590,565311,1.6718667216106435
41,Chile,19101165,546506,1.0415057702067565
149,Pakistan,220474171,520017,2.0569126007371774
122,Malaysia,32327063,519944,1.4873254009311951
17,Belarus,9449593,512418,0.5495044647237759
208,Uzbekistan,33423219,460000,0.40369088811995385
11,Austria,9001768,434302,4.010807565295707
51,Czechia,10707231,430564,3.4749455337690627
159,Romania,19248434,421451,6.574649668106628
190,Switzerland,8648865,390697,6.22486051641365
195,Thailand,69784490,375453,1.8530559167750331
141,Netherlands,17131525,348256,12.858257815548715
206,Ukraine,43755845,337318,2.9766340800490987
176,Singapore,5846144,334691,0.06792675723567633
155,Philippines,109443743,332689,5.663099675363712
97,Ireland,4932656,325795,6.6127994854478205
14,Bahrain,1695292,304179,0.1435544071202986
94,Indonesia,273255522,300545,6.027918781725888
115,Lithuania,2725331,294091,4.0914560770156445
15,Bangladesh,164537836,287067,1.3584165810848658
12,Azerbaijan,10130782,284669,1.1625576267789135
43,Colombia,50832596,283346,3.240558227548687
106,Kuwait,4264573,282341,0.7703303684879289
102,Japan,126509583,281293,5.196907031109513
143,New Zealand,5002100,275852,1.4627659574468086
147,Norway,5417374,245352,2.8021847542151512
130,Mexico,128807241,244858,11.110565110565114
173,Serbia,8740364,239234,2.1314074335036106
189,Sweden,10093573,238800,11.925649742296304
158,Qatar,2876377,212897,0.06804392613453795
96,Iraq,40132981,211485,3.1500085135365232
77,Ghana,31009181,208328,0.4464285714285714
90,Hong Kong,7491423,202930,0.3703703703703704
136,Morocco,36869708,190061,2.6186155042779364
91,Hungary,9662456,180152,13.460036448841448
103,Jordan,10193780,180119,1.2328767123287672
69,Finland,5539963,179400,4.634002361275089
79,Greece,10427362,174844,6.015812994156067
140,Nepal,29086128,169632,0.4950495049504951
178,Slovakia,5459411,167562,1.8421052631578945
7,Argentina,45157642,150486,3.468915793769555
60,Egypt,102146819,135000,3.9806176976723124
128,Mauritius,1271582,114236,2.985074626865672
59,Ecuador,17617555,113808,8.643799745923102
50,Cyprus,1206560,111270,1.8046709129511682
107,Kyrgyzstan,6513873,109521,0.9626955475330928
109,Latvia,1887898,106931,2.255639097744361
65,Ethiopia,114677457,101581,0.8264462809917356
48,Cuba,11327216,101108,4.089775561097256
61,El Salvador,6483267,84650,1.8437225636523267
64,Estonia,1326457,81719,3.604088219472835
110,Lebanon,6828038,80239,2.2184300341296934
29,Bulgaria,6952801,79389,5.472837022132797
179,Slovenia,2078913,79284,7.331975560081466
58,Dominican Republic,10837859,76930,2.9520295202952034
105,Kenya,53654106,74003,3.5530085959885387
116,Luxembourg,625003,72996,2.741774675972084
148,Oman,5093528,72000,0.40733197556008144
192,Taiwan,23812979,71750,1.5837104072398192
125,Malta,441439,66664,1.461038961038961
47,Croatia,4107393,65509,4.587973273942094
24,Bosnia,3282532,63596,6.156941649899397
151,Panama,4308282,63202,2.6378699200395683
184,Sri Lanka,21405231,60878,0.6418485237483954
92,Iceland,341043,60491,0.554016620498615
146,Nigeria,205626178,58726,2.9052159282108807
8,Armenia,2962755,56042,1.3831258644536653
75,Georgia,3989827,53618,1.6085790884718498
199,Tunisia,11807164,50380,4.481792717086835
150,Palestine,5089600,44876,0.672645739910314
207,Uruguay,3472659,41469,2.7127003699136867
131,Moldova,4034769,40565,3.64741641337386
172,Senegal,16699197,39499,1.1956838728492272
214,Zimbabwe,14842405,37039,2.684563758389262
0,Afghanistan,38841361,35923,1.8010103228640455
83,Guatemala,17883425,31427,1.8399264029438824
20,Benin,12091039,30817,1.3392857142857142
153,Paraguay,7124337,28337,1.1995637949836424
119,Macedonia,2083381,27684,5.918271488961954
52,Côte d'Ivoire,26312643,26021,1.2116622491480502
46,Costa Rica,5089842,25503,0.9784735812133072
56,Djibouti,986638,25257,0.6863417982155113
213,Zambia,18331278,24275,0.6622516556291391
138,Myanmar,54376742,23951,2.898550724637681
23,Bolivia,11657999,22294,3.4935018480982483
28,Brunei,437093,18962,1.4184397163120568
197,Togo,8259373,18696,3.080568720379147
162,Réunion,894731,17200,0.2127659574468085
89,Honduras,9889552,14790,4.1245791245791255
84,Guinea,13096527,14407,0.6191950464396285
1,Albania,2878069,14269,3.0027297543221114
73,Gabon,2220492,12669,0.5758946935417524
123,Maldives,539625,11775,0.3304692663582287
38,Central African Republic,4821674,11570,0.13245033112582782
101,Jamaica,2960012,11460,1.5817223198594026
37,Cayman Islands,65650,10466,0.7142857142857143
40,Channel Islands,173716,10255,8.035714285714286
120,Madagascar,27619112,10249,0.7163323782234957
134,Montenegro,628059,10167,2.7777777777777777
137,Mozambique,31165836,10001,0.8547008547008548
21,Bermuda,62298,6941,6.428571428571428
145,Niger,24112822,6020,6.701570680628272
129,Mayotte,272156,5200,1.2360211889346673
113,Libyan Arab Jamahiriya,6862479,5154,4.23728813559322
188,Swaziland,1159052,4994,0.7168458781362007
98,Isle of Man,84993,4756,7.142857142857142
169,San Marino,33925,4382,6.259314456035768
3,Andorra,77254,3750,6.675392670157068
82,Guadeloupe,400118,3573,8.695652173913043
124,Mali,20190889,3483,5.95432300163132
87,Haiti,11389523,3475,2.4255024255024256
121,Malawi,19079984,3372,1.9704433497536944
182,South Sudan,11181480,3356,1.0060362173038229
198,Trinidad and Tobago,1399086,3115,6.896551724137932
127,Mauritania,4637273,2583,4.728132387706856
9,Aruba,106726,2105,2.9702970297029703
13,Bahamas,392898,2050,10.891089108910892
86,Guyana,786212,1559,7.333333333333332
85,Guinea-Bissau,1963357,1500,0.6694560669456067
32,Cabo Verde,555426,1307,1.0256410256410255


==> humidityrelatonfindings.csv <==
Country name,Pearson's correlation,P-value of pearson's correlation,Comment on pearson's correlation,Spearsman's correlation,P-value of spearman's correlation,Comment on spearsman's correlation,Kendall's correlation,P-value of kendall's correlation,Comment on kendall's correlation
Afghanistan,-0.209,0.338,uncorrelated,-0.210,0.337,uncorrelated,-0.139,0.366,uncorrelated
Albania,-0.321,0.090,uncorrelated,-0.305,0.107,uncorrelated,-0.243,0.071,uncorrelated
Algeria,0.366,0.036,correlated,0.343,0.051,uncorrelated,0.189,0.128,uncorrelated
Andorra,0.517,0.014,correlated,0.498,0.018,correlated,0.359,0.022,correlated
Argentina,0.347,0.070,uncorrelated,0.519,0.005,correlated,0.401,0.003,correlated
Armenia,-0.163,0.408,uncorrelated,-0.230,0.240,uncorrelated,-0.146,0.284,uncorrelated
Australia,0.126,0.431,uncorrelated,0.336,0.032,correlated,0.168,0.128,uncorrelated
Austria,-0.171,0.291,uncorrelated,-0.125,0.443,uncorrelated,-0.093,0.401,uncorrelated
Azerbaijan,-0.466,0.019,correlated,-0.303,0.141,uncorrelated,-0.197,0.174,uncorrelated
Bahrain,-0.299,0.072,uncorrelated,-0.313,0.060,uncorrelated,-0.236,0.045,correlated
Bangladesh,-0.200,0.384,uncorrelated,-0.092,0.693,uncorrelated,-0.088,0.600,uncorrelated
Belarus,-0.693,0.001,correlated,-0.610,0.006,correlated,-0.428,0.012,correlated
Belgium,-0.712,0.000,correlated,-0.551,0.000,correlated,-0.371,0.001,correlated
Bolivia,0.192,0.380,uncorrelated,0.066,0.766,uncorrelated,0.056,0.726,uncorrelated
Bosnia and Herzegovina,-0.490,0.006,correlated,-0.366,0.046,correlated,-0.263,0.047,correlated
Brazil,0.422,0.014,correlated,0.394,0.023,correlated,0.288,0.023,correlated
Brunei,0.298,0.148,uncorrelated,0.084,0.689,uncorrelated,0.066,0.667,uncorrelated
Bulgaria,0.159,0.428,uncorrelated,0.220,0.271,uncorrelated,0.183,0.187,uncorrelated
Burkina Faso,0.308,0.143,uncorrelated,0.416,0.043,correlated,0.254,0.093,uncorrelated
Cabo Verde,-0.104,0.844,uncorrelated,-0.133,0.802,uncorrelated,-0.120,0.766,uncorrelated
Cambodia,-0.086,0.725,uncorrelated,-0.102,0.678,uncorrelated,-0.054,0.770,uncorrelated
Canada,-0.347,0.018,correlated,-0.437,0.002,correlated,-0.316,0.003,correlated
Chile,0.196,0.267,uncorrelated,0.220,0.211,uncorrelated,0.161,0.186,uncorrelated
China,0.121,0.334,uncorrelated,0.330,0.007,correlated,0.224,0.008,correlated
Colombia,0.486,0.009,correlated,0.473,0.011,correlated,0.303,0.027,correlated
Congo (Brazzaville),0.238,0.649,uncorrelated,0.290,0.577,uncorrelated,0.276,0.444,uncorrelated
Congo (Kinshasa),-0.083,0.734,uncorrelated,-0.046,0.853,uncorrelated,-0.055,0.750,uncorrelated
Costa Rica,-0.153,0.421,uncorrelated,-0.269,0.151,uncorrelated,-0.200,0.139,uncorrelated
Cote d'Ivoire,0.020,0.936,uncorrelated,0.126,0.606,uncorrelated,0.098,0.571,uncorrelated
Croatia,-0.231,0.175,uncorrelated,-0.283,0.095,uncorrelated,-0.199,0.095,uncorrelated
Cuba,-0.236,0.279,uncorrelated,-0.107,0.628,uncorrelated,-0.121,0.438,uncorrelated
Cyprus,-0.425,0.030,correlated,-0.430,0.028,correlated,-0.268,0.060,uncorrelated
Denmark,-0.590,0.000,correlated,-0.435,0.008,correlated,-0.273,0.021,correlated
Dominican Republic,-0.283,0.191,uncorrelated,-0.419,0.046,correlated,-0.323,0.037,correlated
Ecuador,-0.217,0.249,uncorrelated,-0.141,0.456,uncorrelated,-0.112,0.399,uncorrelated
Egypt,-0.337,0.055,uncorrelated,-0.327,0.063,uncorrelated,-0.223,0.074,uncorrelated
Estonia,0.002,0.991,uncorrelated,-0.018,0.923,uncorrelated,-0.013,0.918,uncorrelated
Finland,0.017,0.922,uncorrelated,0.099,0.567,uncorrelated,0.065,0.585,uncorrelated
France,-0.357,0.018,correlated,-0.280,0.065,uncorrelated,-0.198,0.062,uncorrelated
Georgia,0.079,0.678,uncorrelated,0.164,0.387,uncorrelated,0.089,0.505,uncorrelated
Germany,-0.659,0.000,correlated,-0.580,0.000,correlated,-0.424,0.000,correlated
Ghana,-0.212,0.383,uncorrelated,-0.333,0.163,uncorrelated,-0.278,0.133,uncorrelated
Greece,-0.336,0.052,uncorrelated,-0.334,0.053,uncorrelated,-0.264,0.030,correlated
Guinea,0.016,0.961,uncorrelated,-0.071,0.826,uncorrelated,-0.032,0.889,uncorrelated
Honduras,-0.338,0.124,uncorrelated,-0.368,0.092,uncorrelated,-0.285,0.076,uncorrelated
Hungary,-0.635,0.000,correlated,-0.640,0.000,correlated,-0.430,0.001,correlated
Iceland,0.112,0.510,uncorrelated,0.048,0.776,uncorrelated,0.024,0.834,uncorrelated
India,-0.176,0.296,uncorrelated,-0.406,0.013,correlated,-0.289,0.013,correlated
Indonesia,-0.125,0.504,uncorrelated,-0.087,0.640,uncorrelated,-0.051,0.694,uncorrelated
Iran,0.018,0.903,uncorrelated,0.001,0.993,uncorrelated,-0.002,0.986,uncorrelated
Iraq,-0.175,0.300,uncorrelated,-0.168,0.320,uncorrelated,-0.119,0.312,uncorrelated
Ireland,0.154,0.401,uncorrelated,0.126,0.492,uncorrelated,0.081,0.525,uncorrelated
Israel,-0.413,0.008,correlated,-0.314,0.048,correlated,-0.232,0.039,correlated
Italy,-0.282,0.055,uncorrelated,-0.292,0.046,correlated,-0.197,0.054,uncorrelated
Japan,0.262,0.056,uncorrelated,0.189,0.171,uncorrelated,0.129,0.176,uncorrelated
Jordan,-0.031,0.888,uncorrelated,-0.118,0.591,uncorrelated,-0.080,0.596,uncorrelated
Kazakhstan,0.227,0.275,uncorrelated,0.203,0.331,uncorrelated,0.123,0.398,uncorrelated
"Korea, South",-0.009,0.945,uncorrelated,-0.033,0.806,uncorrelated,-0.011,0.909,uncorrelated
Kuwait,0.237,0.164,uncorrelated,0.015,0.929,uncorrelated,0.002,0.989,uncorrelated
Kyrgyzstan,-0.192,0.477,uncorrelated,0.056,0.838,uncorrelated,-0.017,0.927,uncorrelated
Latvia,-0.374,0.042,correlated,-0.347,0.060,uncorrelated,-0.254,0.055,uncorrelated
Lebanon,-0.105,0.554,uncorrelated,0.023,0.898,uncorrelated,0.015,0.905,uncorrelated
Lithuania,-0.659,0.000,correlated,-0.724,0.000,correlated,-0.535,0.000,correlated
Luxembourg,-0.280,0.127,uncorrelated,-0.328,0.071,uncorrelated,-0.243,0.063,uncorrelated
Malaysia,0.285,0.068,uncorrelated,0.323,0.037,correlated,0.240,0.030,correlated
Malta,0.119,0.556,uncorrelated,0.127,0.527,uncorrelated,0.083,0.557,uncorrelated
Mauritania,0.404,0.500,uncorrelated,0.363,0.548,uncorrelated,0.333,0.468,uncorrelated
Mauritius,-0.382,0.106,uncorrelated,-0.431,0.065,uncorrelated,-0.315,0.070,uncorrelated
Mexico,-0.394,0.026,correlated,-0.206,0.259,uncorrelated,-0.136,0.282,uncorrelated
Moldova,-0.349,0.087,uncorrelated,-0.465,0.019,correlated,-0.321,0.027,correlated
Montenegro,0.020,0.936,uncorrelated,0.070,0.776,uncorrelated,0.066,0.699,uncorrelated
Morocco,0.263,0.160,uncorrelated,0.219,0.245,uncorrelated,0.151,0.257,uncorrelated
Netherlands,-0.548,0.000,correlated,-0.391,0.015,correlated,-0.238,0.038,correlated
New Zealand,-0.232,0.255,uncorrelated,-0.222,0.276,uncorrelated,-0.150,0.297,uncorrelated
Nigeria,0.398,0.067,uncorrelated,0.406,0.061,uncorrelated,0.310,0.050,correlated
North Macedonia,-0.196,0.338,uncorrelated,-0.276,0.173,uncorrelated,-0.168,0.233,uncorrelated
Norway,0.131,0.419,uncorrelated,0.083,0.612,uncorrelated,0.021,0.852,uncorrelated
Oman,0.269,0.158,uncorrelated,0.244,0.202,uncorrelated,0.167,0.219,uncorrelated
Pakistan,0.352,0.048,correlated,0.348,0.051,uncorrelated,0.244,0.053,uncorrelated
Panama,-0.556,0.003,correlated,-0.555,0.003,correlated,-0.412,0.006,correlated
Paraguay,0.099,0.655,uncorrelated,0.246,0.257,uncorrelated,0.162,0.306,uncorrelated
Peru,0.045,0.815,uncorrelated,0.090,0.643,uncorrelated,0.044,0.748,uncorrelated
Philippines,-0.396,0.020,correlated,-0.393,0.021,correlated,-0.260,0.041,correlated
Poland,-0.744,0.000,correlated,-0.744,0.000,correlated,-0.572,0.000,correlated
Portugal,-0.212,0.245,uncorrelated,-0.147,0.421,uncorrelated,-0.117,0.353,uncorrelated
Qatar,-0.060,0.743,uncorrelated,-0.010,0.957,uncorrelated,0.014,0.909,uncorrelated
Romania,-0.397,0.020,correlated,-0.368,0.032,correlated,-0.263,0.030,correlated
Russia,-0.793,0.000,correlated,-0.840,0.000,correlated,-0.659,0.000,correlated
Rwanda,0.202,0.394,uncorrelated,0.127,0.595,uncorrelated,0.121,0.485,uncorrelated
San Marino,-0.050,0.811,uncorrelated,-0.098,0.641,uncorrelated,-0.062,0.672,uncorrelated
Saudi Arabia,-0.098,0.607,uncorrelated,-0.158,0.406,uncorrelated,-0.075,0.567,uncorrelated
Senegal,-0.207,0.320,uncorrelated,-0.311,0.130,uncorrelated,-0.219,0.138,uncorrelated
Serbia,0.011,0.957,uncorrelated,-0.306,0.113,uncorrelated,-0.225,0.099,uncorrelated
Singapore,-0.157,0.248,uncorrelated,-0.269,0.045,correlated,-0.194,0.049,correlated
Slovakia,-0.160,0.397,uncorrelated,-0.134,0.479,uncorrelated,-0.101,0.442,uncorrelated
Slovenia,-0.412,0.024,correlated,-0.378,0.039,correlated,-0.263,0.045,correlated
South Africa,-0.096,0.622,uncorrelated,-0.267,0.161,uncorrelated,-0.208,0.118,uncorrelated
Spain,0.259,0.094,uncorrelated,0.201,0.195,uncorrelated,0.192,0.072,uncorrelated
Sweden,-0.434,0.005,correlated,-0.389,0.013,correlated,-0.240,0.031,correlated
Switzerland,0.014,0.929,uncorrelated,0.076,0.635,uncorrelated,0.045,0.685,uncorrelated
Taiwan*,-0.148,0.316,uncorrelated,-0.117,0.430,uncorrelated,-0.106,0.323,uncorrelated
Thailand,0.307,0.051,uncorrelated,0.300,0.057,uncorrelated,0.203,0.071,uncorrelated
Trinidad and Tobago,-0.360,0.100,uncorrelated,0.118,0.601,uncorrelated,0.090,0.597,uncorrelated
Tunisia,0.542,0.004,correlated,0.501,0.008,correlated,0.342,0.014,correlated
Turkey,0.258,0.213,uncorrelated,0.262,0.205,uncorrelated,0.187,0.197,uncorrelated
US,0.316,0.031,correlated,0.117,0.434,uncorrelated,0.089,0.387,uncorrelated
Ukraine,-0.495,0.019,correlated,-0.564,0.006,correlated,-0.408,0.009,correlated
United Arab Emirates,-0.110,0.562,uncorrelated,-0.272,0.146,uncorrelated,-0.176,0.180,uncorrelated
United Kingdom,0.196,0.208,uncorrelated,0.089,0.570,uncorrelated,0.062,0.564,uncorrelated
Uruguay,-0.162,0.409,uncorrelated,-0.125,0.527,uncorrelated,-0.103,0.451,uncorrelated
Uzbekistan,0.100,0.659,uncorrelated,0.110,0.627,uncorrelated,0.076,0.629,uncorrelated
Venezuela,-0.309,0.185,uncorrelated,-0.264,0.261,uncorrelated,-0.203,0.251,uncorrelated
Vietnam,0.140,0.409,uncorrelated,0.108,0.524,uncorrelated,0.084,0.484,uncorrelated
West Bank and Gaza,-0.181,0.357,uncorrelated,-0.236,0.227,uncorrelated,-0.176,0.213,uncorrelated


==> recovered+health.csv <==
country name,population,healthcare index,Tot_recov
Taiwan,23503349.0,86.71452788370918,419.0
South Korea,50801405.0,81.96500377927123,10340.0
Japan,126960000.0,81.14303216555612,13973.0
Denmark,5717014.0,79.99860994479369,10304.0
France,66710000.0,79.98898809574172,66702.0
Spain,46438422.0,78.8831603425714,150376.0
Austria,8725931.0,78.72762179922465,15228.0
Thailand,65327652.0,77.94771584437149,2931.0
Australia,24117360.0,77.38249505573336,6579.0
Finland,5491817.0,75.79190686890706,5100.0
Netherlands,17019800.0,74.64592905954916,177.0
Czech Republic,10558524.0,74.62370946496463,6370.0
United Kingdom,65110000.0,74.46214569096963,1166.0
Norway,5223256.0,74.35654655289011,7727.0
Belgium,11319511.0,74.33633922692606,15465.0
New Zealand,4697854.0,73.81169474805587,1474.0
Germany,81770900.0,73.32131095501444,162820.0
Qatar,2587564.0,73.30257137786309,13283.0
Israel,8527400.0,73.2885665023417,14570.0
Estonia,1315944.0,72.67463446786569,1561.0
Sri Lanka,20966000.0,72.53332484405294,732.0
Switzerland,8341600.0,72.43725188041212,28300.0
Portugal,10374822.0,71.88356618383239,18349.0
Canada,36155487.0,71.58088490288624,46248.0
Singapore,5535000.0,70.83623033455724,17276.0
Ecuador,16545799.0,70.58601588239037,18425.0
Mexico,122273473.0,70.12282773228377,53834.0
Turkey,78741053.0,69.80285710892498,122793.0
Lithuania,2872294.0,69.49028321935113,1184.0
United States,323947000.0,69.27048387087197,391508.0
Argentina,43590400.0,69.25247222855947,4349.0
Sweden,9894888.0,69.22929187125368,4971.0
Malaysia,31405416.0,68.10437661360798,6083.0
Philippines,103279800.0,67.47424953361626,3506.0
Colombia,48759958.0,67.24011019553645,6111.0
India,1295210000.0,67.1269938320172,67749.0
United Arab Emirates,9856000.0,67.03940119664006,16371.0
Italy,60665551.0,66.59010710502179,147101.0
Uruguay,3480222.0,66.28119946157919,650.0
Iceland,334300.0,65.91693639192265,1792.0
Chile,18191900.0,65.442927827156,33540.0
Jordan,9531712.0,64.60226919248475,586.0
Slovenia,2064188.0,64.58002737777636,1354.0
China,1377422166.0,64.48304749196544,79367.0
Lebanon,5988000.0,64.375423612315,692.0
South Africa,55653654.0,64.14472858459068,13451.0
Latvia,1961600.0,62.90568702888348,741.0
Croatia,4190669.0,62.679704472687405,2047.0
Poland,38437239.0,61.00867058661992,10330.0
Pakistan,194125062.0,60.58674613589418,19142.0
Indonesia,258705000.0,60.483003134127294,6057.0
Slovakia,5426252.0,60.02376798428232,1327.0
Panama,3814672.0,59.92786003290204,7379.0
Saudi Arabia,32248200.0,59.11351937641233,51022.0
Belarus,9498700.0,59.036678989595394,15923.0
Oman,4420133.0,58.15423976608186,2177.0
Vietnam,92700000.0,57.7006626139217,278.0
Russia,146599183.0,57.59407546123578,142208.0
North Macedonia,2058539.0,56.378298991344536,1470.0
Brazil,206135893.0,56.29039044608058,166647.0
Greece,10858018.0,56.214111561470226,1374.0
Kuwait,4183658.0,56.20827988883545,7946.0
Peru,31488700.0,56.15480198813532,56169.0
Kenya,47251000.0,55.588166086552384,408.0
Bulgaria,7153784.0,55.395760410187854,912.0
Romania,19861408.0,55.05578456008383,12162.0
Ukraine,42692393.0,52.333587237496126,7995.0
Bosnia And Herzegovina,3531159.0,52.26250385391089,1744.0
Ireland,6378000.0,51.88632331511487,22089.0
Cyprus,847000.0,51.75355667435408,594.0
Iran,79369900.0,51.699244026265156,111176.0
Nigeria,186988000.0,51.59092976744031,2501.0
Serbia,7076372.0,51.265556521036174,6277.0
Georgia,3720400.0,51.23671182935093,557.0
Kazakhstan,17753200.0,50.695745427244965,4768.0
Hungary,9823000.0,47.799874881952235,1856.0
Egypt,91290000.0,45.840333291469705,5205.0
Morocco,33337529.0,45.71935330426248,4978.0
Bangladesh,161006790.0,42.796132398470796,7925.0


==> temperaturelatonfindings.csv <==
Country name,Pearson's correlation,P-value of pearson's correlation,Comment on pearson's correlation,Spearsman's correlation,P-value of spearman's correlation,Comment on spearsman's correlation,Kendall's correlation,P-value of kendall's correlation,Comment on kendall's correlation
Afghanistan,0.402,0.057,uncorrelated,0.540,0.008,correlated,0.412,0.009,correlated
Albania,0.245,0.201,uncorrelated,0.389,0.037,correlated,0.272,0.047,correlated
Algeria,-0.114,0.528,uncorrelated,-0.142,0.430,uncorrelated,-0.090,0.482,uncorrelated
Andorra,-0.055,0.809,uncorrelated,-0.058,0.798,uncorrelated,-0.041,0.798,uncorrelated
Argentina,-0.282,0.147,uncorrelated,-0.304,0.116,uncorrelated,-0.217,0.116,uncorrelated
Armenia,0.186,0.344,uncorrelated,0.230,0.240,uncorrelated,0.183,0.188,uncorrelated
Australia,-0.318,0.043,correlated,-0.483,0.001,correlated,-0.332,0.003,correlated
Austria,0.368,0.019,correlated,0.279,0.081,uncorrelated,0.183,0.108,uncorrelated
Azerbaijan,0.083,0.694,uncorrelated,0.102,0.628,uncorrelated,0.087,0.556,uncorrelated
Bahrain,0.158,0.351,uncorrelated,0.152,0.369,uncorrelated,0.124,0.312,uncorrelated
Bangladesh,0.624,0.002,correlated,0.534,0.013,correlated,0.460,0.007,correlated
Belarus,0.184,0.451,uncorrelated,0.280,0.245,uncorrelated,0.236,0.177,uncorrelated
Belgium,0.602,0.000,correlated,0.581,0.000,correlated,0.450,0.000,correlated
Bolivia,0.063,0.775,uncorrelated,0.058,0.793,uncorrelated,0.041,0.803,uncorrelated
Bosnia and Herzegovina,0.077,0.685,uncorrelated,0.079,0.680,uncorrelated,0.060,0.653,uncorrelated
Brazil,-0.439,0.011,correlated,-0.304,0.085,uncorrelated,-0.212,0.113,uncorrelated
Brunei,-0.248,0.231,uncorrelated,-0.191,0.362,uncorrelated,-0.141,0.386,uncorrelated
Bulgaria,-0.078,0.698,uncorrelated,-0.174,0.385,uncorrelated,-0.129,0.357,uncorrelated
Burkina Faso,-0.006,0.979,uncorrelated,-0.083,0.701,uncorrelated,-0.065,0.681,uncorrelated
Cabo Verde,0.108,0.838,uncorrelated,0.141,0.789,uncorrelated,0.135,0.752,uncorrelated
Cambodia,0.302,0.209,uncorrelated,0.505,0.027,correlated,0.401,0.037,correlated
Canada,0.456,0.001,correlated,0.505,0.000,correlated,0.347,0.001,correlated
Chile,-0.313,0.072,uncorrelated,-0.383,0.025,correlated,-0.268,0.035,correlated
China,-0.407,0.001,correlated,-0.611,0.000,correlated,-0.410,0.000,correlated
Colombia,-0.659,0.000,correlated,-0.691,0.000,correlated,-0.524,0.000,correlated
Congo (Brazzaville),0.022,0.967,uncorrelated,0.044,0.934,uncorrelated,0.071,0.846,uncorrelated
Congo (Kinshasa),-0.002,0.994,uncorrelated,-0.001,0.997,uncorrelated,0.006,0.971,uncorrelated
Costa Rica,-0.054,0.775,uncorrelated,-0.088,0.644,uncorrelated,-0.028,0.841,uncorrelated
Cote d'Ivoire,0.083,0.737,uncorrelated,-0.103,0.675,uncorrelated,-0.101,0.568,uncorrelated
Croatia,0.184,0.283,uncorrelated,0.242,0.156,uncorrelated,0.184,0.133,uncorrelated
Cuba,0.690,0.000,correlated,0.802,0.000,correlated,0.653,0.000,correlated
Cyprus,-0.210,0.303,uncorrelated,-0.217,0.287,uncorrelated,-0.135,0.359,uncorrelated
Denmark,-0.106,0.537,uncorrelated,-0.082,0.636,uncorrelated,-0.026,0.834,uncorrelated
Dominican Republic,0.100,0.650,uncorrelated,-0.004,0.987,uncorrelated,0.000,1.000,uncorrelated
Ecuador,-0.084,0.659,uncorrelated,-0.207,0.271,uncorrelated,-0.161,0.265,uncorrelated
Egypt,0.365,0.037,correlated,0.264,0.137,uncorrelated,0.168,0.189,uncorrelated
Estonia,0.195,0.293,uncorrelated,0.134,0.473,uncorrelated,0.081,0.545,uncorrelated
Finland,0.490,0.002,correlated,0.422,0.010,correlated,0.324,0.009,correlated
France,0.356,0.018,correlated,0.356,0.018,correlated,0.249,0.023,correlated
Georgia,0.035,0.855,uncorrelated,-0.039,0.840,uncorrelated,-0.005,0.971,uncorrelated
Germany,0.363,0.011,correlated,0.316,0.029,correlated,0.231,0.027,correlated
Ghana,-0.004,0.987,uncorrelated,-0.026,0.914,uncorrelated,-0.017,0.931,uncorrelated
Greece,0.316,0.069,uncorrelated,0.277,0.112,uncorrelated,0.193,0.118,uncorrelated
Guinea,-0.457,0.135,uncorrelated,-0.764,0.004,correlated,-0.620,0.012,correlated
Honduras,0.308,0.164,uncorrelated,0.276,0.214,uncorrelated,0.221,0.198,uncorrelated
Hungary,0.189,0.318,uncorrelated,0.220,0.243,uncorrelated,0.170,0.202,uncorrelated
Iceland,0.341,0.039,correlated,0.273,0.102,uncorrelated,0.202,0.098,uncorrelated
India,0.248,0.139,uncorrelated,0.439,0.007,correlated,0.324,0.007,correlated
Indonesia,-0.227,0.219,uncorrelated,-0.279,0.128,uncorrelated,-0.204,0.139,uncorrelated
Iran,0.542,0.000,correlated,0.576,0.000,correlated,0.420,0.000,correlated
Iraq,0.259,0.121,uncorrelated,0.298,0.074,uncorrelated,0.221,0.065,uncorrelated
Ireland,0.421,0.016,correlated,0.423,0.016,correlated,0.323,0.014,correlated
Israel,0.391,0.013,correlated,0.379,0.016,correlated,0.279,0.017,correlated
Italy,0.247,0.094,uncorrelated,0.262,0.075,uncorrelated,0.175,0.100,uncorrelated
Japan,0.502,0.000,correlated,0.511,0.000,correlated,0.372,0.000,correlated
Jordan,0.354,0.098,uncorrelated,0.362,0.090,uncorrelated,0.258,0.094,uncorrelated
Kazakhstan,0.223,0.284,uncorrelated,0.402,0.047,correlated,0.311,0.036,correlated
"Korea, South",-0.087,0.518,uncorrelated,0.122,0.360,uncorrelated,0.098,0.290,uncorrelated
Kuwait,0.119,0.491,uncorrelated,0.232,0.174,uncorrelated,0.171,0.173,uncorrelated
Kyrgyzstan,0.324,0.222,uncorrelated,0.385,0.140,uncorrelated,0.275,0.164,uncorrelated
Latvia,0.046,0.809,uncorrelated,0.091,0.631,uncorrelated,0.064,0.638,uncorrelated
Lebanon,0.399,0.020,correlated,0.285,0.102,uncorrelated,0.230,0.072,uncorrelated
Lithuania,-0.178,0.375,uncorrelated,-0.107,0.594,uncorrelated,-0.036,0.799,uncorrelated
Luxembourg,0.430,0.016,correlated,0.427,0.016,correlated,0.315,0.017,correlated
Malaysia,-0.002,0.989,uncorrelated,-0.004,0.978,uncorrelated,-0.017,0.886,uncorrelated
Malta,-0.027,0.892,uncorrelated,0.017,0.934,uncorrelated,0.010,0.948,uncorrelated
Mauritania,-0.574,0.311,uncorrelated,-0.707,0.182,uncorrelated,-0.632,0.157,uncorrelated
Mauritius,-0.445,0.056,uncorrelated,-0.600,0.007,correlated,-0.469,0.012,correlated
Mexico,0.623,0.000,correlated,0.558,0.001,correlated,0.420,0.001,correlated
Moldova,-0.399,0.048,correlated,-0.411,0.041,correlated,-0.302,0.039,correlated
Montenegro,0.021,0.933,uncorrelated,0.038,0.879,uncorrelated,0.024,0.887,uncorrelated
Morocco,-0.322,0.083,uncorrelated,-0.319,0.085,uncorrelated,-0.198,0.150,uncorrelated
Netherlands,0.507,0.001,correlated,0.467,0.003,correlated,0.360,0.003,correlated
New Zealand,-0.332,0.098,uncorrelated,-0.384,0.053,uncorrelated,-0.303,0.041,correlated
Nigeria,-0.285,0.198,uncorrelated,-0.342,0.119,uncorrelated,-0.284,0.095,uncorrelated
North Macedonia,0.401,0.042,correlated,0.387,0.051,uncorrelated,0.259,0.069,uncorrelated
Norway,0.163,0.315,uncorrelated,0.059,0.719,uncorrelated,0.043,0.706,uncorrelated
Oman,0.036,0.853,uncorrelated,0.017,0.929,uncorrelated,0.017,0.908,uncorrelated
Pakistan,-0.133,0.468,uncorrelated,0.093,0.613,uncorrelated,0.021,0.870,uncorrelated
Panama,0.457,0.019,correlated,0.540,0.004,correlated,0.459,0.003,correlated
Paraguay,-0.021,0.924,uncorrelated,-0.022,0.922,uncorrelated,-0.013,0.936,uncorrelated
Peru,-0.545,0.002,correlated,-0.329,0.081,uncorrelated,-0.272,0.068,uncorrelated
Philippines,0.387,0.024,correlated,0.391,0.022,correlated,0.293,0.027,correlated
Poland,0.002,0.992,uncorrelated,0.054,0.768,uncorrelated,0.053,0.683,uncorrelated
Portugal,-0.055,0.764,uncorrelated,-0.036,0.846,uncorrelated,-0.019,0.883,uncorrelated
Qatar,-0.058,0.751,uncorrelated,0.090,0.625,uncorrelated,0.078,0.561,uncorrelated
Romania,-0.313,0.071,uncorrelated,-0.118,0.507,uncorrelated,-0.068,0.581,uncorrelated
Russia,0.184,0.322,uncorrelated,0.277,0.132,uncorrelated,0.230,0.078,uncorrelated
Rwanda,-0.246,0.296,uncorrelated,-0.303,0.193,uncorrelated,-0.283,0.109,uncorrelated
San Marino,-0.121,0.565,uncorrelated,-0.306,0.136,uncorrelated,-0.227,0.138,uncorrelated
Saudi Arabia,0.219,0.245,uncorrelated,0.127,0.503,uncorrelated,0.080,0.551,uncorrelated
Senegal,0.008,0.971,uncorrelated,0.042,0.843,uncorrelated,0.011,0.943,uncorrelated
Serbia,-0.271,0.162,uncorrelated,-0.066,0.738,uncorrelated,-0.038,0.781,uncorrelated
Singapore,0.458,0.000,correlated,0.535,0.000,correlated,0.436,0.000,correlated
Slovakia,0.197,0.298,uncorrelated,0.084,0.659,uncorrelated,0.044,0.745,uncorrelated
Slovenia,0.203,0.282,uncorrelated,0.182,0.336,uncorrelated,0.125,0.349,uncorrelated
South Africa,0.080,0.680,uncorrelated,0.252,0.188,uncorrelated,0.196,0.154,uncorrelated
Spain,-0.170,0.277,uncorrelated,-0.121,0.438,uncorrelated,-0.087,0.425,uncorrelated
Sweden,0.159,0.326,uncorrelated,0.129,0.429,uncorrelated,0.105,0.359,uncorrelated
Switzerland,0.242,0.127,uncorrelated,0.167,0.296,uncorrelated,0.110,0.326,uncorrelated
Taiwan*,0.291,0.045,correlated,0.350,0.015,correlated,0.234,0.031,correlated
Thailand,0.258,0.103,uncorrelated,0.226,0.156,uncorrelated,0.173,0.153,uncorrelated
Trinidad and Tobago,0.223,0.319,uncorrelated,-0.098,0.665,uncorrelated,-0.080,0.663,uncorrelated
Tunisia,-0.352,0.071,uncorrelated,-0.244,0.219,uncorrelated,-0.155,0.281,uncorrelated
Turkey,-0.264,0.202,uncorrelated,-0.228,0.274,uncorrelated,-0.124,0.397,uncorrelated
US,0.678,0.000,correlated,0.709,0.000,correlated,0.535,0.000,correlated
Ukraine,-0.479,0.024,correlated,-0.410,0.058,uncorrelated,-0.308,0.050,uncorrelated
United Arab Emirates,0.062,0.745,uncorrelated,0.369,0.045,correlated,0.290,0.031,correlated
United Kingdom,0.538,0.000,correlated,0.638,0.000,correlated,0.464,0.000,correlated
Uruguay,-0.015,0.941,uncorrelated,-0.028,0.886,uncorrelated,-0.014,0.921,uncorrelated
Uzbekistan,0.119,0.596,uncorrelated,0.377,0.084,uncorrelated,0.283,0.073,uncorrelated
Venezuela,0.087,0.717,uncorrelated,0.049,0.838,uncorrelated,0.037,0.838,uncorrelated
Vietnam,0.304,0.068,uncorrelated,0.268,0.109,uncorrelated,0.193,0.110,uncorrelated
West Bank and Gaza,-0.137,0.488,uncorrelated,-0.129,0.513,uncorrelated,-0.098,0.503,uncorrelated

